NeuFair: Neural Network Fairness Repair with Dropout

This paper investigates neuron dropout as a post-processing bias mitigation for deep neural networks (DNNs). Neural-driven software solutions are increasingly applied in socially critical domains with significant fairness implications. While neural networks are exceptionally good at finding statistical patterns from data, they may encode and amplify existing biases from the historical data. Existing bias mitigation algorithms often require modifying the input dataset or the learning algorithms. We posit that the prevalent dropout methods that prevent over-fitting during training by randomly dropping neurons may be an effective and less intrusive approach to improve the fairness of pre-trained DNNs. However, finding the ideal set of neurons to drop is a combinatorial problem. We propose NeuFair, a family of post-processing randomized algorithms that mitigate unfairness in pre-trained DNNs via dropouts during inference after training. Our randomized search is guided by an objective to minimize discrimination while maintaining the model's utility. We show that our design of randomized algorithms is effective and efficient in improving fairness (up to 69%) with minimal or no model performance degradation. We provide intuitive explanations of these phenomena and carefully examine the influence of various hyperparameters of search algorithms on the results. Finally, we empirically and conceptually compare NeuFair to different state-of-the-art bias mitigators.

==> Figures/dropout.tikz <==
\begin{tikzpicture}[>=stealth, node distance=1.5cm]
    \tikzstyle{neuron}=[circle, draw, minimum size=1cm]
    \tikzstyle{input}=[neuron, fill=yellow!30]
    \tikzstyle{dropped}=[neuron, fill=red!30]
    \tikzstyle{hidden}=[neuron, fill=blue!30]
    \tikzstyle{output}=[neuron, fill=green!30]

    % Input layer
    \foreach \i in {1,2,3}
        \node[input] (input\i) at (0,-\i) {$x_\i$};

    % Hidden layers with dropout
    \foreach \h in {1,3}
        \node[hidden] (hidden1\h) at (2.5,-\h) {$h_{1\h}$};

    \foreach \h in {2,3}
        \node[hidden] (hidden2\h) at (5,-\h) {$h_{2\h}$};

    \foreach \h in {2}
        \node[dropped] (hidden1\h) at (2.5,-\h) {$h_{1\h}$};

   \foreach \h in {1}
        \node[dropped] (hidden2\h) at (5,-\h) {$h_{2\h}$};

    
    

    % Output layer
    \node[output] (output) at (7.5,-2) {$y$};

    % Connect layers
    \foreach \i in {1,2,3}
        \foreach \h in {1,3}
            \draw[->] (input\i) -- (hidden1\h);

    \foreach \h in {1,3}
        \foreach \hh in {2,3}
            \draw[->] (hidden1\h) -- (hidden2\hh);

    \foreach \h in {2,3}
        \draw[->] (hidden2\h) -- (output);

    % % Dropout lines
    % \draw[dashed] (2.5,-2.5) -- (2.5,-3.5) node[midway,right] {Dropout};
    % \draw[dashed] (5,-2.5) -- (5,-3.5) node[midway,right] {Dropout};

    % % Labels
    % \node[above=0.5cm of hidden12] {Hidden Layer 1};
    % \node[above=0.5cm of hidden22] {Hidden Layer 2};
    % \node[above=0.5cm of output] {Output Layer};
\end{tikzpicture}

==> Figures/no_dropout.tikz <==
\begin{tikzpicture}[>=stealth, node distance=1.5cm]
    \tikzstyle{neuron}=[circle, draw, minimum size=1cm]
    \tikzstyle{input}=[neuron, fill=yellow!30]
    \tikzstyle{hidden}=[neuron, fill=blue!30]
    \tikzstyle{output}=[neuron, fill=green!30]

    % Input layer
    \foreach \i in {1,2,3}
        \node[input] (input\i) at (0,-\i) {$x_\i$};

    % Hidden layers
    \foreach \h in {1,2,3}
        \node[hidden] (hidden1\h) at (2.5,-\h) {$h_{1\h}$};
        
    \foreach \h in {1,2,3}
        \node[hidden] (hidden2\h) at (5,-\h) {$h_{2\h}$};

    % Output layer
    \node[output] (output) at (7.5,-2) {$y$};

    % Connect layers
    \foreach \i in {1,2,3}
        \foreach \h in {1,2,3}
            \draw[->] (input\i) -- (hidden1\h);
    
    \foreach \h in {1,2,3}
        \foreach \hh in {1,2,3}
            \draw[->] (hidden1\h) -- (hidden2\hh);

    \foreach \h in {1,2,3}
        \draw[->] (hidden2\h) -- (output);

    % % Labels
    % \node[above=0.5cm of hidden12] {Hidden Layer 1};
    % \node[above=0.5cm of hidden22] {Hidden Layer 2};
    % \node[above=0.5cm of output] {Output Layer};
\end{tikzpicture}

==> states_data.txt <==
delta = 0.1%

adult_small_sa_1010927229.log
Total States:  43076484
Best State Cnt:  1
Best State Cnt (Delta):  1184

adult_small_sa_1579368676.log
Total States:  43076484
Best State Cnt:  11
Best State Cnt (Delta):  130

adult_small_sa_1923309447.log
Total States:  43076484
Best State Cnt:  8
Best State Cnt (Delta):  8

adult_small_sa_3792655939.log
Total States:  43076484
Best State Cnt:  1
Best State Cnt (Delta):  7

adult_small_sa_615973329.log
Total States:  43076484
Best State Cnt:  1
Best State Cnt (Delta):  140




delta = 0.5%

adult_small_sa_1010927229.log
Total States:  43076484
Best State Cnt:  1
Best State Cnt (Delta):  43789
Bad State Cnt:  41669509

adult_small_sa_1579368676.log
Total States:  43076484
Best State Cnt:  11
Best State Cnt (Delta):  6717
Bad State Cnt:  40062436

adult_small_sa_1923309447.log
Total States:  43076484
Best State Cnt:  8
Best State Cnt (Delta):  1795
Bad State Cnt:  42997093

adult_small_sa_3792655939.log
Total States:  43076484
Best State Cnt:  1
Best State Cnt (Delta):  790
Bad State Cnt:  42467272

adult_small_sa_615973329.log
Total States:  43076484
Best State Cnt:  1
Best State Cnt (Delta):  13623
Bad State Cnt:  40197630


